Efficient Avoidance of Ellipsoidal Obstacles with Model Predictive Control for Mobile Robots and Vehicles

In real-world applications of mobile robots, collision avoidance is of critical importance. Typically, global motion planning in constrained environments is addressed through high-level control schemes. However, additionally integrating local collision avoidance into robot motion control offers significant advantages. For instance, it reduces the reliance on heuristics and conservatism that can arise from a two-stage approach separating local collision avoidance and control. Moreover, using model predictive control (MPC), a robot's full potential can be harnessed by considering jointly local collision avoidance, the robot's dynamics, and actuation constraints. In this context, the present paper focuses on obstacle avoidance for wheeled mobile robots, where both the robot's and obstacles' occupied volumes are modeled as ellipsoids. To this end, a computationally efficient overlap test, that works for arbitrary ellipsoids, is conducted and novelly integrated into the MPC framework. We propose a particularly efficient implementation tailored to robots moving in the plane. The functionality of the proposed obstacle-avoiding MPC is demonstrated for two exemplary types of kinematics by means of simulations. A hardware experiment using a real-world wheeled mobile robot shows transferability to reality and real-time applicability. The general computational approach to ellipsoidal obstacle avoidance can also be applied to other robotic systems and vehicles as well as three-dimensional scenarios.

==> src/data/20240306_172538_Kq.txt <==
0	NaN	NaN	NaN
0.202413	-8809.99180650778	-1982.62200694422	-17403.8936454771
0.404539	-8306.94242563338	-1736.21310171199	-16739.6149605451
0.602585	-8310.84710490883	-1729.22674528316	-16724.7285380094
0.804246	-8004.44965299015	-1590.49933718312	-16356.236017174
1.004016	-7530.29195380155	-1352.27239320696	-15674.5269925245
1.203963	-7076.7903460163	-1142.19838926027	-15051.2961973754
1.402745	-6627.27511864005	-934.036289388149	-14406.4320219473
1.601362	-6194.93691007751	-746.682608406864	-13797.962607547
1.802374	-5779.89004281552	-569.80505941989	-13197.8154044683
2.002248	-5367.43960719851	-409.014013536239	-12617.1314302591
2.202666	-4968.23102861203	-263.686475861096	-12061.4891515649
2.401137	-4585.77284968235	-138.35742278794	-11539.7157574069
2.601365	-4198.73911580401	-37.5239809541797	-11067.3692342163
2.802731	-3820.37007667382	17.7137428994868	-10716.7111327198
3.002146	-3540.94514381834	41.5049710785609	-10494.3503298929
3.20255	-3253.21662485278	37.6468895786643	-10271.5498245712
3.402645	-2961.64630202578	24.7961644809445	-9980.96887685732
3.602409	-2741.08388370627	-13.9981228337901	-9754.98726615396
3.802748	-2463.27801683768	-22.8564143335498	-9383.9337348179
4.002017	-2187.59558116162	-8.54601195008354	-8885.27046905868
4.202661	-1908.48423405288	-17.701635057196	-8413.01410568492
4.402655	-1646.66050137892	-1.80517149417619	-7866.37506602134
4.602992	-1404.02109192033	-19.6599017136739	-7387.27076416636
4.802689	-1179.25899012694	-4.38238704566129	-6861.47226729432
5.002246	-966.322942800076	-28.2734760369681	-6398.21232747334
5.202683	-783.532670152364	-9.59102959601569	-5911.17325895022
5.402708	-612.5156369612	-15.6675847732793	-5461.05945425052
5.601409	-454.07109908824	2.24830144941598	-4958.46123143912
5.802754	-324.737314806698	-9.40036355206553	-4525.23022318674
6.001146	-214.578548905862	7.83924783295629	-4053.68256949692
6.202704	-102.529853261843	-4.11118615453574	-3673.11475490249
6.403413	-50.0130654419324	-44.2611626469504	-3223.70781061696
6.602678	-0.466525366600081	-97.926596192149	-2846.71007580313
6.802723	4.67980434693368	-201.964045574013	-2500.82795010454
7.002153	16.0837940223958	-270.505643059939	-2230.09516047077
7.202708	10.8424640007868	-319.783668474134	-1965.32327454187
7.402016	-9.50830957802782	-456.287719815395	-1687.86315211052
7.602654	2.58513523529814	-587.660092069757	-1428.46695503826
7.801781	-64.6090271829705	-708.605537770188	-1208.66468230415
8.002106	-1.96597669722814	-884.723060488474	-1025.17744739811
8.202808	-99.1846127155366	-1066.16343789416	-811.586046928879
8.402861	-8.99576240889337	-1269.33662180357	-672.24260863026
8.602788	-53.1614102247736	-1497.04883058559	-497.550759591437
8.80236	64.0409951311829	-1747.66946631667	-397.455235535908
9.001759	-2.5989849335956	-2011.95572795462	-243.841716824774
9.20268	88.0533000165135	-2314.74819804922	-180.032452522106
9.401153	-1.43206038213293	-2634.14218029874	-57.4276515418776
9.602721	61.7130524969307	-3027.72264518566	-61.8895819352476
9.802582	-24.3791081165984	-3475.55005908264	20.7862012999797
10.00358	26.730709952493	-3768.391374732	-36.3279253422997
10.202842	-42.0156771380609	-4142.97762726466	14.6770045390804
10.402954	-42.8406314525612	-4404.46689819721	-22.9069221303405
10.60261	-156.790393344837	-4810.18578160878	47.5972727199876
10.802758	-223.733989086868	-5238.42705537799	-0.777670877076844
11.001529	-381.546272248738	-5729.95878158681	67.2683254137457
11.202596	-502.48654225962	-6227.46403405255	6.24085169626574
11.402471	-696.562601685416	-6723.36081279564	41.2088034670949
11.60125	-864.749107378958	-7196.97182250732	1.60470014487532
11.802627	-1046.25107966676	-7632.14173704519	-22.620285029883
12.002347	-1283.53094326823	-7985.16597366493	0.796445718356608
12.202647	-1473.4600873921	-8474.06985585776	-71.4168721832018
12.402622	-1756.96007792349	-8751.14011617826	-2.24943812478614
12.602877	-1975.60176880143	-9249.31579098852	-108.576025850708
12.802701	-2277.44999717962	-9652.21945082154	-116.92082293915
13.002323	-2564.26914767655	-10093.0749058171	-174.417946343103
13.202653	-2861.32416706195	-10510.0406543634	-222.830050466847
13.402715	-3150.42476598994	-11029.5349526706	-334.597966439536
13.602632	-3465.53888538379	-11590.3786708856	-466.686727743502
13.802837	-3792.60746664191	-12155.1986705074	-608.773459877875
14.002847	-4129.66638895253	-12743.1212009475	-769.228927178958
14.202624	-4493.85866256561	-13357.2346232433	-944.6050471468
14.40324	-4869.93392710924	-13984.6201161939	-1134.07544103604
14.602014	-5210.53553077688	-14527.7181126204	-1302.03886144704
14.801398	-5317.77680602191	-14701.1311824334	-1358.40806641054
15.002314	-5597.67725955239	-15146.2454354987	-1503.44398027789
15.202649	-5505.70079161824	-15003.816977863	-1456.41304757362
15.402765	-5607.20654468081	-15170.2245395007	-1511.85993853773
15.602701	-5495.58887258837	-14999.4491276658	-1456.3437872512
15.802716	-5429.2343931724	-14895.582137032	-1422.3901355903
16.002397	-5322.20681299277	-14730.0311739541	-1369.41958185037
16.202705	-5345.52626173546	-14771.4911956032	-1383.24843314852
16.402768	-5285.16502831851	-14670.8222751071	-1350.88700437977
16.602655	-5320.94275894008	-14729.9234030593	-1369.69786767531
16.80266	-5335.97856215107	-14752.3853068828	-1376.79644014013
17.002183	-5384.72990093441	-14828.1224556844	-1400.79678981272
17.202807	-5374.2419485861	-14810.0748522743	-1395.04117355039
17.402752	-5401.39943382717	-14855.0073696082	-1409.95886228412
17.602717	-5386.10051468535	-14832.8264833148	-1402.97244236914
17.802756	-5396.65736465802	-14848.5090118125	-1407.95787248061
18.00226	-5389.49209161202	-14837.6209305162	-1404.47776303966


==> src/data/20240306_172538_Kq_post.txt <==
0	-8809.99180650778	-1982.62200694422	-17403.8936454771
0.202413	-8809.87682991664	-1982.55410256174	-17403.6932824491
0.404539	-8809.97146240391	-1982.5615377427	-17403.6958687096
0.602585	-8498.14477708392	-1831.29369648643	-17017.9733000463
0.804246	-8004.57794951544	-1583.82486241058	-16341.5314782646
1.004016	-7540.31232936756	-1358.87320291064	-15697.287978454
1.203963	-7075.74274254721	-1139.56464261792	-15044.0997274878
1.402745	-6631.58173897592	-938.091474731698	-14418.2619314523
1.601362	-6203.18597102662	-748.731322454606	-13805.635281457
1.802374	-5779.70838447978	-571.823162407767	-13203.6188736351
2.002248	-5369.01006890204	-411.213710915939	-12627.1302339183
2.202666	-4978.76781141184	-266.020071837834	-12070.6444524523
2.401137	-4589.67563916052	-135.50199780718	-11528.3806285808
2.601365	-4216.27319800638	-23.0811301568467	-11019.3028759183
2.802731	-3833.15137882739	52.9650049244758	-10624.1770395872
3.002146	-3481.10435461867	76.8765887080619	-10372.9878052908
3.20255	-3217.3147815021	63.9622482969876	-10201.8729277475
3.402645	-3000.07686987358	18.1742829593993	-10063.356744236
3.602409	-2765.8771059128	-37.5980331390967	-9869.98828734669
3.802748	-2483.91799161935	-32.4238373107976	-9439.20491081105
4.002017	-2188.68208778248	-26.132637990368	-8949.06205756721
4.202661	-1914.70908041246	-19.9610760798212	-8438.42196072204
4.402655	-1654.55229755989	-22.0171025594861	-7926.06183875611
4.602992	-1415.90637534763	-25.0129756675094	-7421.96695278612
4.802689	-1186.49142461187	-33.9714912607153	-6925.64705003489
5.002246	-988.733862683416	-40.4337309023797	-6466.85195991447
5.202683	-800.335118338864	-28.0195627438286	-5984.31500187184
5.402708	-620.288068200953	-14.2450929936535	-5482.97317179825
5.601409	-467.004207109762	-2.84256933060669	-5008.31683936155
5.802754	-332.641329413785	-2.83236748941567	-4558.9820569224
6.001146	-218.197739798623	1.80980642411578	-4097.19582692704
6.202704	-123.052495092676	-11.5456477395526	-3664.89144849846
6.403413	-51.2301791490261	-45.3822928937284	-3259.1370403794
6.602678	2.25092689546796	-95.3136316604534	-2875.38559627283
6.802723	17.6918315287633	-191.242500012421	-2560.05950086145
7.002153	24.7793311109745	-272.939258157573	-2267.94992222227
7.202708	10.5714794505861	-362.628674894977	-1977.43510637079
7.402016	-8.44987507899123	-447.531769766422	-1706.68770034824
7.602654	-38.987869227816	-557.998212108405	-1447.46416655488
7.801781	-68.0120396300642	-689.00010598282	-1231.0120577314
8.002106	-100.579799089349	-855.723719544489	-1018.43055583068
8.202808	-110.057066798809	-1042.59962439286	-832.045306463548
8.402861	-63.1115242216922	-1256.05512555852	-667.193629819398
8.602788	14.4339271293409	-1488.45213511109	-529.460299145484
8.80236	62.1690896973105	-1742.47226958505	-399.075008602358
9.001759	89.3631258723592	-2016.87756280668	-283.300625208208
9.20268	87.0406983369853	-2310.37097977751	-179.985668638313
9.401153	66.3479204302735	-2629.56397922136	-90.0321513710644
9.602721	38.4042857349352	-3034.19819585201	-31.223493684194
9.802582	7.57741971195696	-3498.393813289	-11.2989103038788
10.00358	-11.8474269695116	-3877.34769632446	-10.6080309198285
10.202842	-35.4437175968785	-4130.90718126377	3.02904551715733
10.402954	-87.4012052736762	-4444.32040577873	25.0850653585746
10.60261	-156.488823938595	-4808.47036895201	46.7503414830396
10.802758	-255.422113660778	-5262.95937775652	67.5516341105897
11.001529	-383.462115057674	-5727.16500378693	73.3751188462932
11.202596	-540.859739836949	-6254.09700322017	69.1098363022331
11.402471	-692.938477200051	-6713.90641271783	43.1525036892945
11.60125	-856.860518868795	-7173.12943588755	6.30268206634378
11.802627	-1038.88690928124	-7613.54177972822	-22.3997422522805
12.002347	-1236.84048706341	-8070.42847655945	-59.4199223502533
12.202647	-1449.09678087563	-8439.29123441812	-75.8595067628303
12.402622	-1686.47770143361	-8832.58953720774	-101.127007834323
12.602877	-1956.14708681103	-9234.39437018364	-118.780938322311
12.802701	-2250.65414128859	-9606.49694058109	-119.254070260605
13.002323	-2546.97280145656	-9985.60316595883	-137.259565367297
13.202653	-2846.46888739235	-10464.733522212	-210.231340855865
13.402715	-3148.03057969537	-11012.3996212707	-328.558796656449
13.602632	-3460.73723345701	-11565.5681648547	-458.230416840807
13.802837	-3784.50363989185	-12139.8157890411	-605.212282478179
14.002847	-4132.39117604223	-12743.5413354138	-769.377472192629
14.202624	-4494.06285429786	-13358.1918745	-945.884202466999
14.40324	-4862.13486607473	-13957.7255254589	-1123.76707443496
14.602014	-5203.80885799776	-14507.9522134724	-1295.18193560715
14.801398	-5557.28108368557	-15072.8858329866	-1478.24355540594
15.002314	-5662.0962134672	-15242.5965162311	-1534.38982569244
15.202649	-5700.25642829404	-15309.3575638528	-1557.09100359768
15.402765	-5659.19834309432	-15253.5047886282	-1539.58115830052
15.602701	-5514.66868426289	-15029.0015256908	-1465.646277482
15.802716	-5361.14494638676	-14790.3082504601	-1388.41696767186
16.002397	-5310.56143189763	-14716.0301596562	-1365.1940614842
16.202705	-5266.77189958331	-14643.8182302611	-1342.2990535207
16.402768	-5260.24557472452	-14633.5044118568	-1338.8974241155
16.602655	-5300.26641128456	-14696.6900917142	-1358.86866324743
16.80266	-5359.24980471221	-14788.160029803	-1387.80426952342
17.002183	-5382.64038821342	-14823.0828966574	-1398.93151169038
17.202807	-5402.36989419239	-14855.6864157514	-1409.94059023759
17.402752	-5406.06616377535	-14864.7269356468	-1413.30219636669
17.602717	-5406.12921637835	-14864.6763235494	-1413.27537542624
17.802756	-5406.23304116865	-14864.8676939203	-1413.34814502087
18.00226	-5406.28411844934	-14864.7646012057	-1413.34739192082


==> src/data/20240306_172538_Kq_post_nosafe.txt <==
0	-22942.5133456135	-5581.79569445497	-45239.5718739628
0.202413	-22942.2202776628	-5581.62075536464	-45239.0826888237
0.404539	-22942.4374059913	-5581.65276036039	-45239.1028175286
0.602585	-22151.4640923295	-5193.43860412684	-44236.9697815733
0.804246	-20896.2260942817	-4559.10883045147	-42507.9350032249
1.004016	-19716.7798238498	-3981.25409987738	-40865.6158219704
1.203963	-18535.2303591697	-3418.2566015056	-39198.7647464874
1.402745	-17405.6336403171	-2900.67813288345	-37599.3519811517
1.601362	-16314.3396645712	-2414.75641561791	-36030.7340187419
1.802374	-15236.7813980525	-1959.69183074636	-34486.8730485089
2.002248	-14193.1092995383	-1545.48906951105	-33004.5123966476
2.202666	-13200.9292445526	-1170.06883719051	-31573.7584906975
2.401137	-12214.4146984307	-830.74554281097	-30176.7070541104
2.601365	-11269.2735453866	-537.388974345861	-28860.479431657
2.802731	-10312.4100603074	-341.580112354326	-27806.0884746058
3.002146	-9441.55548770931	-287.831551197317	-27098.6508037138
3.20255	-8789.06522820157	-328.069803051464	-26610.4711503274
3.402645	-8252.97301604537	-446.126024656847	-26220.4066853787
3.602409	-7668.60727914	-583.852937687436	-25691.4849919116
3.802748	-6953.95918247794	-571.835040996329	-24594.2328090371
4.002017	-6202.67837961978	-557.443626137877	-23351.2070989598
4.202661	-5503.39971199175	-543.378856673267	-22069.3765032473
4.402655	-4836.94915636019	-549.472069071	-20785.0977499331
4.602992	-4222.56504732581	-558.410629273832	-19523.4128322358
4.802689	-3629.12592214288	-582.40223217606	-18275.4392939913
5.002246	-3114.69292713064	-600.921703242636	-17121.9669768413
5.202683	-2620.54724633338	-574.124222181667	-15907.9523578499
5.402708	-2145.05135574036	-543.742534301985	-14644.7711152225
5.601409	-1737.2691040699	-518.398123893638	-13447.2337812365
5.802754	-1378.34082837743	-520.901472439834	-12309.2254739345
6.001146	-1070.22947810277	-510.499357209092	-11136.95006905
6.202704	-814.623603001205	-545.736200795237	-10034.3623756358
6.403413	-623.828929091052	-636.010472211954	-8997.10179138187
6.602678	-484.005074929609	-769.360204245337	-8012.37075561679
6.802723	-454.413577138637	-1028.79826032055	-7199.75316122312
7.002153	-439.419600669378	-1245.47858271261	-6443.7579016195
7.202708	-474.970234640639	-1481.40759996319	-5691.59136704698
7.402016	-518.114108945305	-1704.33313955234	-4993.46788239786
7.602654	-588.313135085729	-1994.40487840208	-4321.73855123565
7.801781	-655.772291831374	-2336.65602991734	-3758.1351420188
8.002106	-732.330573628172	-2769.38991729862	-3202.74528028669
8.202808	-756.032256542927	-3253.02590722222	-2715.40187640363
8.402861	-647.626056090577	-3808.18645361394	-2284.39935517757
8.602788	-464.84563537446	-4414.6536773649	-1922.92024000103
8.80236	-350.900896868944	-5074.99892365581	-1578.68777098054
9.001759	-284.831813366041	-5786.27316661593	-1271.5036546861
9.20268	-292.020366009149	-6543.19727469525	-997.005581907151
9.401153	-346.689695244208	-7362.82171954371	-758.596339621721
9.602721	-423.076453059265	-8389.87891434343	-607.609939920657
9.802582	-509.154050250721	-9549.02160206287	-561.806660875204
10.00358	-563.394504142706	-10506.3818644981	-559.703541938311
10.202842	-622.157097885644	-11197.7646935693	-519.231792538778
10.402954	-754.062230848221	-12040.6128942104	-457.031173180663
10.60261	-933.428406655755	-12995.1349639175	-396.82518320469
10.802758	-1196.06020847984	-14153.7905427491	-340.066572319852
11.001529	-1537.49782987865	-15330.8083612137	-323.534370687044
11.202596	-1955.34329465551	-16658.7880805378	-332.284165650594
11.402471	-2356.51064551392	-17822.0186203244	-394.356937926262
11.60125	-2786.50279240104	-18985.0243031988	-481.584183067685
11.802627	-3261.72011537661	-20106.0004284801	-548.088895348604
12.002347	-3776.83958765161	-21268.4094025935	-633.888457744689
12.202647	-4327.37932366748	-22232.8298494922	-668.87055848563
12.402622	-4941.40259312372	-23263.1096987435	-723.8036347102
12.602877	-5636.94815183358	-24318.4682162092	-760.328066046008
12.802701	-6392.76524736567	-25300.309277226	-756.20470652129
13.002323	-7149.83068445122	-26291.6941210473	-796.499921912132
13.202653	-7918.63015541816	-27526.1510816631	-974.700670590429
13.402715	-8696.14887815746	-28931.8907272446	-1265.17186914455
13.602632	-9501.40622646951	-30352.6640758623	-1584.49834950789
13.802837	-10335.6304221691	-31826.2209825998	-1947.2864916725
14.002847	-11231.3681871215	-33375.6447148566	-2353.58153005514
14.202624	-12162.0253886467	-34953.2988474413	-2791.61453700034
14.40324	-13107.6271288806	-36493.9428400194	-3235.31277521949
14.602014	-13984.9321294818	-37908.22494229	-3663.45809065671
14.801398	-14892.7337326118	-39359.5009559123	-4121.50719840293
15.002314	-15162.7728451337	-39794.0064108333	-4262.32439912842
15.202649	-15261.8671999199	-39963.6601707626	-4319.07881739455
15.402765	-15157.5076768885	-39818.3280905522	-4274.62186220418
15.602701	-14786.9221077932	-39240.4958816567	-4089.24087973037
15.802716	-14393.2388950534	-38626.0565368598	-3895.62913183833
16.002397	-14263.9978766147	-38433.8219612994	-3837.16971123929
16.202705	-14150.9917775769	-38249.422375952	-3779.73482136044
16.402768	-14134.2987417006	-38222.7688566608	-3771.28226632852
16.602655	-14237.1240303672	-38385.0380876315	-3821.38408571095
16.80266	-14388.4772547825	-38620.3240712031	-3894.05776652274
17.002183	-14448.2482522087	-38710.6643883663	-3921.98308612106
17.202807	-14498.897934346	-38794.5024017497	-3949.30696841419
17.402752	-14508.7123475441	-38817.1002377933	-3957.50999303402
17.602717	-14508.8537368299	-38817.0118052022	-3957.44748621922
17.802756	-14509.119224639	-38817.5064691021	-3957.62394911411
18.00226	-14509.2006301142	-38817.3453497758	-3957.60250892976


==> src/data/Kq_data_ell_20241115_083835.txt <==
0	1	6.25
0.01	0.977552469554843	6.045351639988
0.02	0.955220402270386	5.84463875057915
0.03	0.933006447968138	5.64783547726484
0.04	0.910913338324367	5.45491596553647
0.05	0.888943890057706	5.26585436088546
0.06	0.867101008266931	5.0806248088032
0.07	0.84538768992723	4.8992014547811
0.08	0.823807027553826	4.72155844431058
0.09	0.802362213042346	4.54766992288302
0.1	0.78105654169601	4.37751003598984
0.11	0.759893416450284	4.21105292912243
0.12	0.738876352306423	4.04827274777221
0.13	0.718008980986032	3.88914363743058
0.14	0.697295055819631	3.73363974358894
0.15	0.676738456883036	3.5817352117387
0.16	0.656343196396375	3.43340418737126
0.17	0.636113424401506	3.28862081597802
0.18	0.616053434734763	3.1473592430504
0.19	0.596167671313091	3.00959361407979
0.2	0.576460734752934	2.8752980745576
0.21	0.556937389342605	2.74444676997524
0.22	0.537602570390375	2.61701384582411
0.23	0.518461391972093	2.4929734475956
0.24	0.499519155103942	2.37229972078114
0.25	0.480781356367783	2.25496681087211
0.26	0.462253697018605	2.14094886335994
0.27	0.443942092605827	2.03022002373602
0.28	0.425852683142581	1.92275443749175
0.29	0.40799184385976	1.81852625011854
0.3	0.39036619658443	1.7175096071078
0.31	0.372982621785317	1.61967865395092
0.32	0.355848271331446	1.52500753613932
0.33	0.338970582013695	1.4334703991644
0.34	0.322357289883003	1.34504138851756
0.35	0.306016445463398	1.25969464969021
0.36	0.289956429902723	1.17740432817374
0.37	0.274185972129222	1.09814456945958
0.38	0.258714167087828	1.02188951903912
0.39	0.243550495136273	0.948613322403757
0.4	0.228704842688005	0.878290125044906
0.41	0.214187524196433	0.810894072453971
0.42	0.200009305583303	0.746399310122355
0.43	0.186181429223101	0.684779983541461
0.44	0.172715640605422	0.626010238202695
0.45	0.159624216808258	0.570064219597459
0.46	0.146919996927363	0.516916073217162
0.47	0.134616414620291	0.466539944553206
0.48	0.122727532938573	0.418909979096996
0.49	0.111268081637947	0.374000322339933
0.5	0.100253497174817	0.331785119773428
0.51	0.0896999656172829	0.29223851688888
0.52	0.0796244687216325	0.255334659177696
0.53	0.070044833450072	0.22104769213128
0.54	0.0609797852333641	0.189351761241038
0.55	0.0524490053130038	0.160221011998372
0.56	0.0444731925322059	0.133629589894686
0.57	0.0370741299836633	0.109551640421388
0.58	0.0302747569653669	0.0879613090698791
0.59	0.0240992467443472	0.068832741331566
0.6	0.0185730906827229	0.0521400826978523
0.61	0.0137231893417594	0.0378574786601428
0.62	0.00957795124869062	0.025959074709841
0.63	0.00616740008894456	0.0164190163383531
0.64	0.00352329117440459	0.00921144903708221
0.65	0.00167923813793536	0.00431051829743237
0.66	0.000670850917289578	0.00169036961081003
0.67	0.000535886219728804	0.00132514846861818
0.68	0.00131441180457867	0.00318900036226146
0.69	0.00304898608721055	0.0072560707831453
0.7	0.00578485475786492	0.0135005052226735
0.71	0.0095701663260695	0.0218964491722505
0.72	0.0144562087506269	0.0324180481232809
0.73	0.0204976696015575	0.0450394475671688
0.74	0.0277529225302308	0.0597347929953198
0.75	0.036284343204656	0.0764782298991366
0.76	0.0461586583074198	0.0952439037700253
0.77	0.0574473317046266	0.11600596009939
0.78	0.0702269924881968	0.138738544378635
0.79	0.0845799102862332	0.163415802099165
0.8	0.10059452404538	0.190011878752384
0.81	0.118366031437464	0.218500919829697
0.82	0.13799704715736	0.248857070822508
0.83	0.159598339692954	0.281054477222222
0.84	0.183289657701753	0.315067284520243
0.85	0.209200658971645	0.350869638207977
0.86	0.237471957136665	0.388435683776826
0.87	0.268256303938114	0.427739566718196
0.88	0.301719927960767	0.468755432523492
0.89	0.338044054550782	0.511457426684117
0.9	0.377426636183072	0.555819694691477
0.91	0.420084328076877	0.601816382036975
0.92	0.46625475059346	0.649421634212016
0.93	0.516199088188022	0.698609596708005
0.94	0.570205084811044	0.749354415016347
0.95	0.628590508154152	0.801630234628445
0.96	0.691707170648818	0.855411201035705
0.97	0.75994561448217	0.91067145972953
0.98	0.833740592180454	0.967385156201325
0.99	0.913577504963214	1.0255264359425
1	1	1.08506944444444


==> src/data/Kq_data_ell_20241115_084001.txt <==
0	1	6.25
0.01	0.981838118261953	6.08292926808753
0.02	0.963950724300894	5.91958207008106
0.03	0.946338706955538	5.75991580022797
0.04	0.929002971115081	5.60388785277565
0.05	0.91194443836126	5.45145562197146
0.06	0.895164047643317	5.30257650206278
0.07	0.87866275598786	5.157207887297
0.08	0.86244153924575	5.0153071719215
0.09	0.846501392878302	4.87683175018363
0.1	0.830843332785229	4.7417390163308
0.11	0.815468396176966	4.60998636461037
0.12	0.800377642494174	4.48153118926972
0.13	0.785572154377431	4.35633088455624
0.14	0.771053038690356	4.23434284471728
0.15	0.756821427599632	4.11552446400024
0.16	0.742878479715683	3.9998331366525
0.17	0.729225381297991	3.88722625692142
0.18	0.715863347529425	3.7776612190544
0.19	0.702793623864198	3.67109541729879
0.2	0.690017487454516	3.56748624590199
0.21	0.677536248661316	3.46679109911138
0.22	0.665351252654952	3.36896737117431
0.23	0.653463881112152	3.27397245633819
0.24	0.641875554016089	3.18176374885038
0.25	0.630587731566937	3.09229864295825
0.26	0.619601916210961	3.0055345329092
0.27	0.608919654796771	2.9214288129506
0.28	0.5985425408682	2.83993887732981
0.29	0.588472217103989	2.76102212029423
0.3	0.578710377915393	2.68463593609123
0.31	0.569258772213787	2.61073771896819
0.32	0.560119206361382	2.53928486317248
0.33	0.551293547319396	2.47023476295148
0.34	0.542783726009249	2.40354481255258
0.35	0.534591740903826	2.33917240622314
0.36	0.52671966186741	2.27707493821055
0.37	0.519169634264613	2.21720980276218
0.38	0.511943883360576	2.1595343941254
0.39	0.505044719036831	2.10400610654761
0.4	0.49847454084958	2.05058233427618
0.41	0.492235843459768	1.99922047155848
0.42	0.486331222467262	1.94987791264189
0.43	0.480763380684662	1.90251205177378
0.44	0.475535134889924	1.85708028320155
0.45	0.470649423100982	1.81354000117256
0.46	0.466109312420104	1.77184859993419
0.47	0.461918007500728	1.73196347373382
0.48	0.458078859695215	1.69384201681883
0.49	0.4545953769483	1.65744162343659
0.5	0.451471234508154	1.62271968783448
0.51	0.448710286535017	1.58963360425989
0.52	0.446316578696424	1.55814076696018
0.53	0.444294361848278	1.52819857018274
0.54	0.442648106912604	1.49976440817494
0.55	0.441382521075948	1.47279567518417
0.56	0.440502565447251	1.44724976545779
0.57	0.44001347433101	1.42308407324318
0.58	0.439920776290803	1.40025599278774
0.59	0.440230317200284	1.37872291833882
0.6	0.440948285503993	1.35844224414381
0.61	0.442081239939159	1.33937136445009
0.62	0.443636140002884	1.32146767350503
0.63	0.445620379487257	1.30468856555602
0.64	0.448041823449021	1.28899143485042
0.65	0.450908849031335	1.27433367563562
0.66	0.454230390614218	1.260672682159
0.67	0.458015989838873	1.24796584866793
0.68	0.462275851130988	1.23617056940979
0.69	0.467020903441455	1.22524423863196
0.7	0.47226286903226	1.21514425058181
0.71	0.478014340263687	1.20582799950673
0.72	0.484288865490213	1.19725287965409
0.73	0.49110104535115	1.18937628527126
0.74	0.498466640953891	1.18215561060564
0.75	0.506402695699475	1.17554824990458
0.76	0.514927672800689	1.16951159741548
0.77	0.524061610902812	1.16400304738571
0.78	0.533826300649585	1.15897999406264
0.79	0.544245485558872	1.15439983169366
0.8	0.555345091204577	1.15021995452615
0.81	0.567153487470395	1.14639775680747
0.82	0.579701789580474	1.14289063278501
0.83	0.593024204765268	1.13965597670614
0.84	0.607158432843044	1.13665118281825
0.85	0.622146130760341	1.13383364536871
0.86	0.638033453331229	1.13116075860489
0.87	0.654871685167437	1.12858991677418
0.88	0.672717982259952	1.12607851412396
0.89	0.691636246070953	1.1235839449016
0.9	0.71169815860817	1.12106360335447
0.91	0.732984414166905	1.11847488372996
0.92	0.755586192761009	1.11577518027545
0.93	0.779606932440998	1.11292188723831
0.94	0.805164473709139	1.10987239886591
0.95	0.832393670478295	1.10658410940565
0.96	0.861449590449635	1.10301441310489
0.97	0.892511466215366	1.09912070421101
0.98	0.925787610896363	1.09486037697139
0.99	0.961521584669312	1.09019082563341
1	1	1.08506944444444


==> src/data/Kq_data_ell_20241115_084038.txt <==
0	1	6.25
0.01	0.963730343989316	5.96278591329901
0.02	0.927704654515225	5.68183103451562
0.03	0.891926929392763	5.40708943538095
0.04	0.856401277034918	5.13851518762615
0.05	0.821131920699964	4.87606236298229
0.06	0.786123202942682	4.61968503318053
0.07	0.751379590281025	4.369337269952
0.08	0.716905678090637	4.12497314502778
0.09	0.682706195740472	3.88654673013903
0.1	0.648786011983548	3.65401209701686
0.11	0.615150140617932	3.42732331739238
0.12	0.581803746434019	3.20643446299672
0.13	0.54875215146528	2.99129960556101
0.14	0.516000841560844	2.78187281681637
0.15	0.483555473299596	2.57810816849392
0.16	0.451421881266798	2.37995973232476
0.17	0.41960608571583	2.18738158004006
0.18	0.388114300639129	2.00032778337089
0.19	0.356952942274343	1.8187524140484
0.2	0.326128638073405	1.64260954380371
0.21	0.295648236164487	1.47185324436795
0.22	0.265518815338839	1.30643758747221
0.23	0.235747695597084	1.14631664484765
0.24	0.206342449292038	0.991444488225362
0.25	0.17731091290808	0.841775189336484
0.26	0.148661199520081	0.697262819912141
0.27	0.120401711978376	0.557861451683445
0.28	0.0925411568698524	0.423525156381514
0.29	0.0650885593092574	0.294208005737483
0.3	0.0380532786191732	0.169864071482467
0.31	0.0114450249618847	0.0504474253475822
0.32	-0.0147261230084594	-0.0640878609360378
0.33	-0.0404496993993098	-0.173787715637273
0.34	-0.0657148311584739	-0.27869806702501
0.35	-0.0905102168910483	-0.378864843368121
0.36	-0.114824104319937	-0.474333972935483
0.37	-0.138644266287146	-0.565151383995976
0.38	-0.161957975184058	-0.651363004818481
0.39	-0.184751975688959	-0.733014763671871
0.4	-0.20701245567922	-0.81015258882503
0.41	-0.228725015173467	-0.882822408546827
0.42	-0.24987463314588	-0.951070151106147
0.43	-0.270445632040053	-1.01494174477187
0.44	-0.290421639793704	-1.07448311781287
0.45	-0.309785549167626	-1.12974019849802
0.46	-0.32851947415234	-1.18075891509621
0.47	-0.346604703203994	-1.22758519587631
0.48	-0.364021649036508	-1.27026496910721
0.49	-0.380749794669783	-1.30884416305777
0.5	-0.396767635403543	-1.34336870599687
0.51	-0.41205261635252	-1.3738845261934
0.52	-0.426581065141053	-1.40043755191623
0.53	-0.440328119312975	-1.42307371143425
0.54	-0.453267647965452	-1.44183893301633
0.55	-0.465372167062564	-1.45677914493134
0.56	-0.476612747824901	-1.46794027544816
0.57	-0.486958917524725	-1.47536825283568
0.58	-0.496378551940894	-1.47910900536277
0.59	-0.504837758642907	-1.47920846129832
0.6	-0.51230075017741	-1.47571254891119
0.61	-0.518729706122013	-1.46866719647026
0.62	-0.524084622848054	-1.45811833224442
0.63	-0.528323149694142	-1.44411188450254
0.64	-0.531400410093219	-1.4266937815135
0.65	-0.533268806014397	-1.40590995154618
0.66	-0.53387780387366	-1.38180632286946
0.67	-0.53317369983033	-1.35442882375221
0.68	-0.531099362114151	-1.32382338246331
0.69	-0.527593947715258	-1.29003592727165
0.7	-0.522592590409104	-1.25311238644609
0.71	-0.516026056672716	-1.21309868825552
0.72	-0.507820365567532	-1.17004076096882
0.73	-0.497896368106002	-1.12398453285486
0.74	-0.486169280970204	-1.07497593218252
0.75	-0.472548168694148	-1.02306088722068
0.76	-0.456935367536988	-0.968285326238219
0.77	-0.439225843237679	-0.910695177504014
0.78	-0.419306473622806	-0.850336369286941
0.79	-0.397055245602395	-0.787254829855881
0.8	-0.372340354388943	-0.721496487479712
0.81	-0.345019190758512	-0.653107270427309
0.82	-0.314937199772266	-0.582133106967554
0.83	-0.28192659150943	-0.508619925369324
0.84	-0.245804880925058	-0.432613653901496
0.85	-0.206373229809422	-0.35416022083295
0.86	-0.16341455882873	-0.273305554432561
0.87	-0.116691391565566	-0.19009558296921
0.88	-0.0659433850940683	-0.104576234711773
0.89	-0.0108844925910466	-0.0167934379291305
0.9	0.0488003076204651	0.073206879109841
0.91	0.113458795915393	0.165378788136263
0.92	0.183475904448514	0.259676360881258
0.93	0.259278837080459	0.356053669075945
0.94	0.341343060436071	0.45446478445145
0.95	0.430199344073995	0.554863778738893
0.96	0.52644207055309	0.657204723669396
0.97	0.630739090929597	0.761441690974081
0.98	0.743843471728865	0.867528752384069
0.99	0.866607570915274	0.975419979630483
1	1	1.08506944444444


==> src/data/SimExample/CompTime_20241120_173047.txt <==
0	0.056715
0.2	0.013902
0.4	0.014547
0.6	0.014591
0.8	0.014954
1	0.014621
1.2	0.014674
1.4	0.013593
1.6	0.013642
1.8	0.013572
2	0.013511
2.2	0.012418
2.4	0.012482
2.6	0.016241
2.8	0.100268
3	0.026502
3.2	0.088648
3.4	0.025562
3.6	0.048654
3.8	0.025047
4	0.007278
4.2	0.020285
4.4	0.012375
4.6	0.025899
4.8	0.017087
5	0.004228
5.2	0.004248
5.4	0.004195
5.6	0.004096
5.8	0.004059
6	0.004104
6.2	0.004173
6.4	0.004047
6.6	0.004055
6.8	0.005055
7	0.005535
7.2	0.005408
7.4	0.005782
7.6	0.005736
7.8	0.005776
8	0.005908
8.2	0.005709
8.4	0.00575
8.6	0.005677
8.8	0.005788
9	0.005777
9.2	0.005604
9.4	0.006053
9.6	0.005598
9.8	0.005591


==> src/data/SimExample/Kq_20241120_173047.txt <==
0	NaN	NaN	NaN	NaN
0.2	-1383.89639393208	-2257.32873133673	-14357.2703286397	-1383.89639393208
0.4	-1201.2987948662	-1705.34243472123	-13351.4672217364	-1201.2987948662
0.6	-1029.4182140045	-1199.5709318543	-12389.8496559343	-1029.4182140045
0.8	-868.546467514635	-744.310543667466	-11480.1620164116	-744.310543667466
1	-719.523016117398	-349.518177928449	-10648.3462459634	-349.518177928449
1.2	-583.765453380806	-39.4985128838107	-9998.42183647118	-39.4985128838107
1.4	-583.060646546556	-7.84198346082121e-06	-10035.2468420537	-7.84198346082121e-06
1.6	-666.141166894818	-9.172159479931e-06	-9808.3759197477	-9.172159479931e-06
1.8	-775.864553210475	-8.07527703727828e-06	-9286.86866430457	-8.07527703727828e-06
2	-879.156659573676	-6.76002991895075e-06	-8631.99573943909	-6.76002991895075e-06
2.2	-964.108372256811	-5.36052311872481e-06	-7929.15705378312	-5.36052311872481e-06
2.4	-1027.52300810115	-3.93363961848081e-06	-7216.73745598867	-3.93363961848081e-06
2.6	-1068.89439992846	-2.50031780524296e-06	-6512.26945995934	-2.50031780524296e-06
2.8	-1088.3569278564	-1.06691004475579e-06	-5824.93647111726	-1.06691004475579e-06
3	-1086.10041633778	3.65827418136178e-07	-5160.47889716267	3.65827418136178e-07
3.2	-1073.511107105	-19.4578387908609	-4541.30127264734	-19.4578387908609
3.4	-1017.33989629706	3.2170396480069e-06	-3922.73914056994	3.2170396480069e-06
3.6	-961.09945854507	-18.3245645639981	-3362.99195795357	-18.3245645639981
3.8	-861.298753532531	6.08385380473919e-06	-2813.40228294672	6.08385380473919e-06
4	-755.584165703025	-17.1263895110051	-2318.02021692548	-17.1263895110051
4.2	-595.744642914124	-1.8644864212547e-06	-1841.46365892159	-1.8644864212547e-06
4.4	-459.897352006699	7.26844518794678e-07	-1436.36510606352	7.26844518794678e-07
4.6	-356.958134285095	-8.36291719001838	-1076.1051048866	-8.36291719001838
4.8	-267.173180417619	5.54689040654921e-06	-745.754154401334	5.54689040654921e-06
5	-189.252356909905	-42.2767125064081	-488.518423425918	-42.2767125064081
5.2	-96.2357826037159	-125.763709524445	-277.178933879503	-96.2357826037159
5.4	-31.1910677620547	-145.366318547941	-196.354887953638	-31.1910677620547
5.6	-10.4294795759205	-153.789247082634	-171.123789013391	-10.4294795759205
5.8	-3.52666202553236	-156.864796382428	-162.775553703065	-3.52666202553236
6	-1.19717491161056	-157.940564028639	-159.957093495088	-1.19717491161056
6.2	-0.406941775217675	-158.311475579155	-158.999266941134	-0.406941775217675
6.4	-0.138390243723691	-158.438647474597	-158.673133361321	-0.138390243723691
6.6	-0.0470702812826431	-158.482137284996	-158.562044762258	-0.0470702812826431
6.8	-0.0160107842447843	-158.496988355734	-158.524208835781	-0.0160107842447843
7	-0.00544615992892261	-158.502055015397	-158.511324844961	-0.00544615992892261
7.2	-0.00185259343000155	-158.503782420776	-158.506938456904	-0.00185259343000155
7.4	-0.000630423948180692	-158.504371131414	-158.505445438484	-0.000630423948180692
7.6	-0.000215096752427257	-158.50457181313	-158.50493744902	-0.000215096752427257
7.8	-7.47997038530457e-05	-158.504640513185	-158.5047649409	-7.47997038530457e-05
8	-2.90763247363657e-05	-158.504664641616	-158.504706980995	-2.90763247363657e-05
8.2	-1.59535493509111e-05	-158.504673753516	-158.504688159367	-1.59535493509111e-05
8.4	-1.27748779874537e-05	-158.504677329832	-158.504682231098	-1.27748779874537e-05
8.6	-1.20692178171566e-05	-158.504678685671	-158.504680353126	-1.20692178171566e-05
8.8	-1.19163609184625e-05	-158.504679179219	-158.50467974648	-1.19163609184625e-05
9	-1.18834380060662e-05	-158.504679354188	-158.504679547151	-1.18834380060662e-05
9.2	-1.18763549750156e-05	-158.50467941523	-158.504679480866	-1.18763549750156e-05
9.4	-1.18748320261375e-05	-158.504679436323	-158.504679458647	-1.18748320261375e-05
9.6	-1.18745041532975e-05	-158.504679443558	-158.504679451174	-1.18745041532975e-05
9.8	-1.18744337811449e-05	-158.50467944605	-158.504679448624	-1.18744337811449e-05
10	-1.18744189450126e-05	-158.504679446897	-158.504679447768	-1.18744189450126e-05


==> src/data/SimExample/x_CL_20241120_173047.txt <==
0	-1	0.4	0
0.2	-0.96	0.36	0.000386434620535933
0.4	-0.92	0.32	0.00154142486123178
0.6	-0.88	0.28	0.00577590573669723
0.8	-0.84	0.24	0.0215596404510494
1	-0.8	0.2	0.0804606385796715
1.2	-0.76	0.20191638738075	0.237540271259161
1.4	-0.72	0.230312627903001	0.290351469836045
1.6	-0.68	0.263091175057688	0.278675462158218
1.8	-0.64	0.291722810721852	0.241328658226114
2	-0.6	0.314380396176253	0.194339389570501
2.2	-0.56	0.331153234713554	0.143779843176165
2.4	-0.52	0.342454860650759	0.0918677178436718
2.6	-0.48	0.348622975114564	0.0394392445759681
2.8	-0.44	0.349847181964494	-0.0131525799019526
3	-0.400438466505973	0.348880447583614	-0.0659749016294048
3.2	-0.360438466505973	0.3375854500175	-0.117389626033061
3.4	-0.320888874193595	0.326368443180157	-0.170037248266956
3.6	-0.280888874193595	0.303965600071825	-0.221361039923266
3.8	-0.241445715387816	0.279742279707873	-0.279094464456149
4	-0.201445715387816	0.239742279707873	-0.343212614877308
4.2	-0.161445715387816	0.199742279707873	-0.356384534281793
4.4	-0.121965161051388	0.162638208204237	-0.31632666934203
4.6	-0.0819651610513881	0.122638208204237	-0.204831786111591
4.8	-0.0441382023616145	0.0864013525961468	-0.0555968772289588
5	-0.0150137798447577	0.0464013525961468	-0.0148971383597164
5.2	-0.00510699514558818	0.0157835991652904	-0.00399167619418037
5.4	-0.00173716410434022	0.00536885220150643	-0.00106956641290545
5.6	-0.000590903073016734	0.00182623583854349	-0.000286589456639402
5.8	-0.000200997960312704	0.000621201215501501	-7.67914134780145e-05
6	-6.83702317600466e-05	0.000211304038686253	-2.0576197230213e-05
6.2	-2.32563981428001e-05	7.18759311715242e-05	-5.51337543195782e-06
6.4	-7.91075356413407e-06	2.44489208512402e-05	-1.47730449477743e-06
6.6	-2.6908733488395e-06	8.31643850504251e-06	-3.95842546406687e-07
6.8	-9.15310952463908e-07	2.82891049061944e-06	-1.06065690654177e-07
7	-3.1134655224923e-07	9.62299610317541e-07	-2.84202161588684e-08
7.2	-1.05905731092476e-07	3.27463847630612e-07	-7.61517396831399e-09
7.4	-3.60242430734134e-08	1.11728680506981e-07	-2.04047971380137e-09
7.6	-1.22537852829427e-08	3.88535539085975e-08	-5.46744889679663e-10
7.8	-4.16817234618163e-09	1.51032495586147e-08	-1.4649984955826e-10
8	-1.4178199069189e-09	8.28682596374225e-09	-3.92545149486208e-11
8.2	-4.82276912185373e-10	6.63571373139936e-09	-1.05182149758726e-11
8.4	-1.64048352612445e-10	6.26916934825699e-09	-2.81834699737805e-12
8.6	-5.58016801447714e-11	6.18977037534576e-09	-7.55173731255781e-13
8.8	-1.89811568199004e-11	6.17266896135261e-09	-2.02348167916106e-13
9	-6.4565137337638e-12	6.16899001386441e-09	-5.42190203385383e-14
9.2	-2.19620805991052e-12	6.16819879257738e-09	-1.45279400885647e-14
9.4	-7.47048645957889e-13	6.16802860503038e-09	-3.89274893286834e-15
9.6	-2.54111479515435e-13	6.16799197266408e-09	-1.0430586361346e-15
9.8	-8.6437000282268e-14	6.1679841706058e-09	-2.79486619095485e-16
10	-2.94018791754095e-14	6.16798243852153e-09	-7.48881800499844e-17


==> src/data/SimExampleDIANA/CompTime_20241120_173405.txt <==
0	0.087123
0.2	0.015397
0.4	0.0267
0.6	0.025354
0.8	0.015429
1	0.015043
1.2	0.015911
1.4	0.032888
1.6	0.022925
1.8	0.013296
2	0.014741
2.2	0.013219
2.4	0.014086
2.6	0.015325
2.8	0.015765
3	0.017499
3.2	0.013455
3.4	0.013
3.6	0.01207
3.8	0.015679
4	0.015669
4.2	0.015674
4.4	0.016012
4.6	0.016013
4.8	0.016023
5	0.015345
5.2	0.01514
5.4	0.015142
5.6	0.015179
5.8	0.01344
6	0.013482
6.2	0.013077
6.4	0.011485
6.6	0.011511
6.8	0.011526
7	0.01171
7.2	0.01085
7.4	0.010377
7.6	0.019783
7.8	0.012998
8	0.012024
8.2	0.01001
8.4	0.010068
8.6	0.010073
8.8	0.010068
9	0.009173
9.2	0.009265
9.4	0.009274
9.6	0.009193
9.8	0.009252


==> src/data/SimExampleDIANA/Kq_20241120_173405.txt <==
0	NaN	NaN	NaN
0.2	-11000.3364065	-122500	-11000.3364065
0.4	-7504.12264511056	-90871.3985590031	-7504.12264511056
0.6	-4394.63881482476	-69997.7987340038	-4394.63881482476
0.8	-3807.36908176397	-54507.2146449209	-3807.36908176397
1	-2523.78770364422	-41532.6026595414	-2523.78770364422
1.2	-849.576756562637	-26037.5930218707	-849.576756562637
1.4	-172.379568540273	-15298.5786943279	-172.379568540273
1.6	3.65858140867203e-05	-8104.71955291285	3.65858140867203e-05
1.8	-151.619245925118	-3686.96575147606	-151.619245925118
2	-831.788315981292	-1185.24940393375	-831.788315981292
2.2	-2288.52155207857	-569.863940341464	-569.863940341464
2.4	-4979.38932034215	-3.52949136868119e-05	-3.52949136868119e-05
2.6	-5099.91819416224	-478.164566621432	-478.164566621432
2.8	-5712.99669072901	-2757.01748064671	-2757.01748064671
3	-7231.87037292551	-6422.35587629916	-6422.35587629916
3.2	-12619.682405794	-12383.9368423445	-12383.9368423445
3.4	-22137.8708916295	-20043.9165142275	-20043.9165142275
3.6	-33732.6073522358	-28053.5701560194	-28053.5701560194
3.8	-42410.0444695287	-33714.6500757146	-33714.6500757146
4	-44750.1102848119	-34306.0212852353	-34306.0212852353
4.2	-44414.4727242918	-33094.3333720738	-33094.3333720738
4.4	-43610.9311954566	-31560.5392643563	-31560.5392643563
4.6	-43091.7632266409	-30253.8152356414	-30253.8152356414
4.8	-42780.624962419	-29147.7875773391	-29147.7875773391
5	-42613.1473912529	-28211.6725347644	-28211.6725347644
5.2	-42543.100976671	-27418.9809271183	-27418.9809271183
5.4	-42537.5201853018	-26747.1863195135	-26747.1863195135
5.6	-42573.0925498682	-26177.2712613055	-26177.2712613055
5.8	-42633.4996821516	-25693.2483021723	-25693.2483021723
6	-42707.4671040212	-25281.7052444372	-25281.7052444372
6.2	-42787.3385913388	-24931.3966324098	-24931.3966324098
6.4	-42868.0371894633	-24632.8880661846	-24632.8880661846
6.6	-42946.3106492879	-24378.2516118599	-24378.2516118599
6.8	-43020.1860016335	-24160.8062171592	-24160.8062171592
7	-43088.5785779336	-23974.8945291283	-23974.8945291283
7.2	-43151.0172389323	-23815.6849153782	-23815.6849153782
7.4	-43207.4630696495	-23678.9804949453	-23678.9804949453
7.6	-43258.2232583156	-23560.9815459307	-23560.9815459307
7.8	-43304.0993300965	-23457.5360442888	-23457.5360442888
8	-43347.4030999202	-23359.0224234351	-23359.0224234351
8.2	-43388.3438619389	-23266.1650409183	-23266.1650409183
8.4	-43426.9568979318	-23177.7258842277	-23177.7258842277
8.6	-43462.3041150332	-23090.7748966123	-23090.7748966123
8.8	-43488.3939773607	-23000.0089535145	-23000.0089535145
9	-43484.3609928667	-22892.2482860587	-22892.2482860587
9.2	-43441.5968101472	-22767.0926857638	-22767.0926857638
9.4	-43375.4310223266	-22642.457271461	-22642.457271461
9.6	-43303.8286504938	-22535.5040090697	-22535.5040090697
9.8	-43241.6860168103	-22458.3561894926	-22458.3561894926
10	-43190.4226024642	-22432.5290068212	NaN


==> src/data/SimExampleDIANA/x_CL_20241120_173405.txt <==
0	1	0	0
0.2	0.940246435885386	-0.00470270748467429	0.15707963267949
0.4	0.881474042818312	-0.0166812479927902	0.245037556925274
0.6	0.824646267134844	-0.0357392592467251	0.402117189604764
0.8	0.770109952205233	-0.0607366933935127	0.457456559435135
1	0.714423290459979	-0.0829087385431766	0.300376930618364
1.2	0.655953751979535	-0.096096496226073	0.143297305731485
1.4	0.596141050765456	-0.0999752405061865	-0.013782309629681
1.6	0.537641461602875	-0.0945813745210474	-0.170104732120581
1.8	0.479546418648501	-0.079831124820956	-0.327184364800071
2	0.432114298841239	-0.0594563226915162	-0.484263997479561
2.2	0.380742981341234	-0.0285211374680845	-0.599789380964674
2.4	0.328764600844905	0.00132600381989405	-0.442709748285184
2.6	0.278773082857121	0.0203813250999877	-0.285630115605694
2.8	0.233540210890365	0.0298848615784379	-0.128550482926204
3	0.175626049192124	0.0327836044626423	0.0285291497532853
3.2	0.115923594152697	0.0272426623541235	0.156559210103646
3.4	0.0609690505296378	0.0162242952914172	0.239192693098693
3.6	0.0220849784379807	0.00611820523752723	0.269361851392409
3.8	0.00205123958642293	0.000977133549792707	0.233038386948626
4	-0.00233443242104832	1.16678860919658e-05	0.200330953777531
4.2	-0.00239651684271153	-3.22264339495268e-08	0.172209535948184
4.4	-0.00239654449561116	-3.66925223855113e-08	0.148035649818546
4.6	-0.00239658203070019	-4.1891933076814e-08	0.127255168176001
4.8	-0.00239663291681781	-4.79412115561202e-08	0.109391741508984
5	-0.0023967012598351	-5.49167126024614e-08	0.0940358867789126
5.2	-0.00239679213201961	-6.2882499464403e-08	0.0808355999414195
5.4	-0.00239691154287902	-7.18745910529756e-08	0.069488285041466
5.6	-0.00239706613554913	-8.1876908095726e-08	0.0597338138266503
5.8	-0.00239726234939895	-9.27860776112304e-08	0.051348554708875
6	-0.00239750463185208	-1.04362503729983e-07	0.0441402301659332
6.2	-0.00239779208676631	-1.16166814838506e-07	0.0379434770180327
6.4	-0.00239811277299375	-1.27485236285372e-07	0.0326159934415326
6.6	-0.00239843488273851	-1.37256395185759e-07	0.0280351576510305
6.8	-0.00239869460567793	-1.44027626216014e-07	0.0240949895332314
7	-0.00239878229745521	-1.45992174633844e-07	0.0207032781257515
7.2	-0.00239853211577786	-1.41177858426928e-07	0.0177785334647688
7.4	-0.00239771722804444	-1.27721132457123e-07	0.0152456547934099
7.6	-0.00239582275129892	-1.00944062540733e-07	0.0130210283816061
7.8	-0.00238709932233431	3.47601696259201e-09	0.0109179738526424
8	-0.00237451728274462	1.28430024560449e-07	0.00894365493665706
8.2	-0.00235685524712872	2.6990500637944e-07	0.00707623758765596
8.4	-0.0023259894232325	4.60589711078664e-07	0.00527932301613116
8.6	-0.00225078088648498	7.92239809448924e-07	0.00354009996437569
8.8	-0.00203158993599947	1.38838315851493e-06	0.00189937532289724
9	-0.00163732036271228	1.85180024329011e-06	0.00045138620051836
9.2	-0.00115819867801678	1.7902030860749e-06	-0.000708511514789999
9.4	-0.00069286926723696	1.26994223815091e-06	-0.00152758454572465
9.6	-0.000319292281175642	6.1210494627596e-07	-0.00199424167203344
9.8	-8.62841561044887e-05	1.71240340213923e-07	-0.00178986740011076
10	8.12735961034442e-06	1.40133280770393e-08	-0.00154080398246957


==> src/data/data_ell_20241114_152154.txt <==
0	1	0.4	0.4	-0.6	0
0.01	0.986976367105861	0.39646357505497	0.384616105172772	-0.597959968441009	-179.93837444369
0.02	0.974054857352712	0.392942463762726	0.369256162709185	-0.595913048602694	-179.875491814868
0.03	0.96123883583384	0.389438142418669	0.353920289719727	-0.593858996278875	-179.811313878423
0.04	0.948531826715137	0.385952176969103	0.338608608958453	-0.591797558324121	-179.745800859708
0.05	0.935937520533548	0.382486228075124	0.323321249083534	-0.589728472234555	-179.678911367739
0.06	0.923459781695706	0.379042056406799	0.308058344932622	-0.587651465704863	-179.610602313852
0.07	0.911102656155378	0.375621528167095	0.292820037813995	-0.585566256159929	-179.540828825501
0.08	0.898870379242596	0.372226620842649	0.277606475814563	-0.583472550259367	-179.469544154868
0.09	0.886767383610705	0.368859429175648	0.262417814125875	-0.581370043373126	-179.39669958193
0.1	0.874798307260013	0.365522171347759	0.247254215389375	-0.579258419026157	-179.322244311592
0.11	0.862968001588221	0.362217195363157	0.232115850062233	-0.577137348310002	-179.246125364474
0.12	0.85128153940816	0.358946985613161	0.217002896805208	-0.575006489258979	-179.168287460896
0.13	0.839744222862681	0.355714169599786	0.201915542894095	-0.572865486188459	-179.088672897592
0.14	0.828361591154623	0.352521524789608	0.186853984656448	-0.570713968992511	-179.007221416612
0.15	0.817139427996717	0.349371985562538	0.171818427935412	-0.568551552397979	-178.923870065863
0.16	0.806083768672021	0.346268650212616	0.156809088582643	-0.566377835171804	-178.838553050677
0.17	0.795200906580084	0.343214787949466	0.141826192982467	-0.564192399278136	-178.751201575737
0.18	0.784497399127624	0.340213845839805	0.126869978609607	-0.561994808981488	-178.661743676672
0.19	0.773980072805181	0.33726945561827	0.111940694623021	-0.559784609891852	-178.570104040524
0.2	0.7636560272733	0.334385440285927	0.0970386024985956	-0.557561327947353	-178.476203814284
0.21	0.753532638263538	0.331565820403215	0.0821639767037074	-0.555324468329622	-178.379960400573
0.22	0.743617559081501	0.328814819971948	0.0673171054169002	-0.553073514306636	-178.281287239509
0.23	0.733918720481729	0.326136871788488	0.0524982912962564	-0.550807925997301	-178.180093575692
0.24	0.724444328668228	0.323536622137705	0.0377078523003355	-0.548527139051535	-178.076284209177
0.25	0.71520286116074	0.321018934685052	0.0229461225659281	-0.546230563239038	-177.969759229192
0.26	0.706203060256366	0.318588893412686	0.00821345334726358	-0.543917580939269	-177.860413729246
0.27	0.697453923810189	0.316251804435373	-0.00648978597825011	-0.541587545524503	-177.748137502204
0.28	0.688964693058237	0.314013196523754	-0.0211632068321934	-0.53923977962699	-177.632814713714
0.29	0.68074483721321	0.311878820157131	-0.0358064002791063	-0.536873573280437	-177.514323552316
0.3	0.672804034579098	0.309854644925984	-0.0504189357855675	-0.534488181925034	-177.392535854349
0.31	0.665152149956993	0.307946855107064	-0.0650003598870175	-0.532082824264196	-177.267316701683
0.32	0.657799208152427	0.306161843241835	-0.0795501947542282	-0.529656679959998	-177.13852399007
0.33	0.650755363445936	0.304506201563367	-0.0940679366504924	-0.527208887152955	-177.006007965786
0.34	0.64403086495437	0.3029867111383	-0.108553054269693	-0.52473853979034	-176.86961072801
0.35	0.637636017891521	0.301610328619921	-0.123004986944381	-0.522244684745558	-176.729165694175
0.36	0.631581140833089	0.30038417054633	-0.137423142711849	-0.51972631870926	-176.584497025324
0.37	0.625876519202378	0.299315495164208	-0.151806896224893	-0.517182384830826	-176.435419008249
0.38	0.620532355317971	0.298411681813769	-0.166155586492517	-0.514611769086499	-176.281735390935
0.39	0.615558715480704	0.297680207973304	-0.180468514434212	-0.512013296347866	-176.123238667587
0.4	0.610965474721065	0.297128624131167	-0.194744940229613	-0.509385726121434	-175.959709309199
0.41	0.606762259975212	0.296764526727177	-0.208984080443277	-0.50672774792676	-175.79091493537
0.42	0.602958392602652	0.296595529481838	-0.223185104902011	-0.504037976276814	-175.616609422731
0.43	0.599562831295008	0.296629233507453	-0.237347133299545	-0.501314945220103	-175.436531945081
0.44	0.596584116546211	0.296873196666566	-0.251469231500346	-0.498557102399208	-175.250405939974
0.45	0.594030317953151	0.297334902706478	-0.265550407511048	-0.495762802575042	-175.057937996239
0.46	0.591908985685454	0.298021730749765	-0.279589607084051	-0.49293030055989	-174.858816656597
0.47	0.590227107497952	0.298940925756122	-0.293585708913543	-0.490057743495305	-174.652711129309
0.48	0.588991072655306	0.300099570586966	-0.30753751937914	-0.487143162402877	-174.439269902555
0.49	0.588206644092696	0.301504560298514	-0.321443766786684	-0.484184462926739	-174.21811925512
0.5	0.587878940049565	0.303162579259786	-0.335303095049142	-0.481179415176119	-173.988861656908
0.51	0.58801242628788	0.305080081638793	-0.349114056743085	-0.478125642564213	-173.751074052899
0.52	0.588610919847467	0.307263275723795	-0.362875105467534	-0.475020609525715	-173.504306024426
0.53	0.589677605106942	0.309718112449255	-0.376584587422027	-0.471861607979344	-173.248077822164
0.54	0.591215062719444	0.312450278381283	-0.390240732109212	-0.468645742383162	-172.981878266037
0.55	0.593225311789875	0.315465193289341	-0.403841642053919	-0.465369913209014	-172.705162508492
0.56	0.59570986546709	0.318768012294945	-0.417385281415154	-0.462030798637497	-172.417349659329
0.57	0.598669799953409	0.322363632449261	-0.430869463349408	-0.458624834245816	-172.117820272728
0.58	0.602105836796983	0.32625670345527	-0.444291835962551	-0.455148190426997	-171.805913700394
0.59	0.606018438240759	0.330451642121307	-0.457649866662928	-0.451596747239228	-171.480925319121
0.6	0.610407915364047	0.334952650015222	-0.470940824699256	-0.447966066337529	-171.142103646812
0.61	0.615274548775764	0.339763733685142	-0.484161761632821	-0.444251359585056	-170.788647368435
0.62	0.620618721707004	0.34488872672561	-0.497309489453133	-0.440447453876609	-170.419702302957
0.63	0.62644106550734	0.350331312897263	-0.510380555998473	-0.436548751630084	-170.034358354412
0.64	0.632742617775151	0.35609504945383	-0.52337121728599	-0.432549186310445	-169.631646505658
0.65	0.639524993647356	0.362183389790793	-0.536277406288304	-0.428442172241941	-169.210535932506
0.66	0.646790571137677	0.368599704503743	-0.549094697612579	-0.424220547834059	-168.769931339781
0.67	0.654542691844831	0.375347299929632	-0.561818267440672	-0.419876511190312	-168.308670650178
0.68	0.662785878853645	0.382429433239137	-0.57444284797163	-0.415401546880254	-167.825523212511
0.69	0.67152607422545	0.389849323152907	-0.586962675465702	-0.410786342426803	-167.319188739081
0.7	0.680770899124136	0.397610155369454	-0.599371430816318	-0.40602069278324	-166.788297233202
0.71	0.690529940358702	0.405715081821059	-0.611662171365562	-0.401093390735293	-166.231410228165
0.72	0.700815067953645	0.414167212922313	-0.623827252419955	-0.395992100747839	-165.647023728299
0.73	0.711640789301309	0.422969602053467	-0.635858236604571	-0.390703213263319	-165.033573320829
0.74	0.723024646527503	0.43212522164174	-0.647745788798537	-0.385211675824154	-164.389442012365
0.75	0.734987664943145	0.44163693038766	-0.659479553903346	-0.379500796601168	-163.712971432714
0.76	0.747554861900823	0.451507431456235	-0.671048014079767	-0.373552014920509	-163.002477135541
0.77	0.760755827081346	0.461739221846856	-0.682438321314042	-0.367344632135644	-162.256268801139
0.78	0.774625387278537	0.472334533711381	-0.693636100191979	-0.360855494612514	-161.472676197734
0.79	0.789204371239748	0.4832952691535	-0.704625214507433	-0.354058618583234	-160.650081765784
0.8	0.804540493211047	0.49462293106646	-0.715387489724236	-0.346924744040057	-159.78696062995
0.81	0.820689377756607	0.506318553904653	-0.725902381232292	-0.339420801500639	-158.881928685456
0.82	0.837715753502002	0.518382639989237	-0.736146575630867	-0.331509271123368	-157.933799114239
0.83	0.855694850174009	0.530815109060192	-0.746093508715885	-0.323147407935413	-156.941647225519
0.84	0.874714042379122	0.543615271330731	-0.755712779137273	-0.314286299364166	-155.904882853734
0.85	0.894874796002158	0.55678183727173	-0.764969430394882	-0.304869711140385	-154.823328667851
0.86	0.916294990393555	0.570312980722176	-0.773823065340492	-0.294832663976994	-153.697301661408
0.87	0.939111713779149	0.584206475633165	-0.78222674575729	-0.284099664788381	-152.527693857457
0.88	0.963484663634344	0.598459930763724	-0.790125613592453	-0.272582490503867	-151.316046990183
0.89	0.989600332542513	0.613071150984823	-0.797455148086365	-0.260177386633192	-150.06461479478
0.9	1.01767722975912	0.628038658729631	-0.804138941456565	-0.246761491972407	-148.776405788359
0.91	1.04797248889219	0.643362415137106	-0.81008583048981	-0.232188228017276	-147.455199328636
0.92	1.08079035727793	0.659044788791553	-0.815186155414877	-0.21628128559591	-146.105528544107
0.93	1.1164932753317	0.675091832896272	-0.819306819727262	-0.198826684190194	-144.732625594785
0.94	1.15551657051416	0.691514953034849	-0.822284677314191	-0.179562142613732	-143.342327628165
0.95	1.19838827012589	0.708333083595611	-0.823917546607387	-0.158162635450829	-141.940945493518
0.96	1.24575628091291	0.725575551593091	-0.8239517951293	-0.134220436856641	-140.53510128897
0.97	1.29842636757526	0.743285908809549	-0.822064863559705	-0.107217030305743	-139.131544497292
0.98	1.35741630326016	0.761527185812531	-0.817840147536911	-0.0764827344100428	-137.73695914914
0.99	1.4240348509855	0.780389316664494	-0.810730031705337	-0.0411372850399973	-136.357775611616
1	1.5	0.8	-0.8	-8.02136135291676e-17	-135


==> src/data/data_ell_20241114_170858.txt <==
0	1	0.4	0.4	-1.4	0
0.01	0.97341404955415	0.391015658486969	0.380151256652891	-1.39666867788871	-179.93837444369
0.02	0.946578103631281	0.381858094928671	0.360341368042987	-1.39331651436614	-179.875491814868
0.03	0.919468847627668	0.372515369420478	0.340570690453464	-1.38994286308258	-179.811313878423
0.04	0.892059913480234	0.362974078357377	0.320839595101933	-1.38654705385704	-179.745800859708
0.05	0.864321313553059	0.353219089750122	0.301148468835067	-1.38312839156014	-179.678911367739
0.06	0.836218734617197	0.343233213896084	0.281497714862668	-1.37968615493373	-179.610602313852
0.07	0.807712647584826	0.332996789062112	0.261887753533816	-1.37621959534282	-179.540828825501
0.08	0.778757171111459	0.322487153825285	0.242319023157927	-1.37272793545531	-179.469544154868
0.09	0.749298601120301	0.311677965833574	0.222791980873794	-1.36921036784463	-179.39669958193
0.1	0.719273478731743	0.300538308724389	0.203307103569907	-1.36566605350993	-179.322244311592
0.11	0.688606007480531	0.289031500914024	0.18386488885961	-1.36209412030818	-179.246125364474
0.12	0.657204532070987	0.277113475152058	0.164465856114959	-1.35849366129183	-179.168287460896
0.13	0.624956627848225	0.264730523721944	0.145110547563425	-1.35486373294555	-179.088672897592
0.14	0.591722070405519	0.25181607734886	0.125799529451962	-1.35120335331463	-179.007221416612
0.15	0.557322453713969	0.238285959019245	0.106533393283298	-1.34751150001729	-178.923870065863
0.16	0.52152528106219	0.224031126966702	0.0873127571297461	-1.34378710813247	-178.838553050677
0.17	0.48401846216192	0.208906066982457	0.068138267030251	-1.34002906795369	-178.751201575737
0.18	0.444367067889238	0.192709152763629	0.0490105984769004	-1.33623622259927	-178.661743676672
0.19	0.401934509719852	0.175146929553485	0.0299304579976432	-1.33240736546778	-178.570104040524
0.2	0.355724308706773	0.155762575477914	0.0108985848425672	-1.32854123752709	-178.476203814284
0.21	0.304015775233173	0.133771564511122	-0.00808424721828052	-1.32463652442415	-178.379960400573
0.22	0.243324969774702	0.107594092089452	-0.0270172279768242	-1.32069185340148	-178.281287239509
0.23	0.163958747484644	0.0728595572162295	-0.045899508739154	-1.31670579000503	-178.180093575692
0.24	0	0	-0.0647302001376332	-1.31267683456707	1.92371579082259
0.25	0	0	-0.0835083697916092	-1.3086034184455	2.03024077080833
0.26	0	0	-0.102233039804365	-1.30448390000015	2.1395862707536
0.27	0	0	-0.120903184082782	-1.30031656028396	2.25186249779595
0.28	0	0	-0.139517725464891	-1.29609959842544	2.36718528628562
0.29	0	0	-0.15807553263905	-1.2918311266762	2.48567644768437
0.3	0	0	-0.176575416836909	-1.28750916509484	2.60746414565064
0.31	0	0	-0.195016128280533	-1.28313163583572	2.73268329831667
0.32	0	0	-0.213396352362113	-1.27869635700785	2.8614760099302
0.33	0	0	-0.231714705532465	-1.27420103606579	2.99399203421392
0.34	0	0	-0.249969730872107	-1.26964326269023	3.13038927198994
0.35	0	0	-0.268159893315949	-1.26502050111187	3.27083430582502
0.36	0	0	-0.286283574499561	-1.26033008182701	3.41550297467576
0.37	0	0	-0.304339067191585	-1.25556919264794	3.56458099175145
0.38	0	0	-0.322324569272988	-1.25073486902492	3.7182646090653
0.39	0	0	-0.340238177219524	-1.24582398356965	3.87676133241326
0.4	0	0	-0.35807787903894	-1.24083323470233	4.04029069080054
0.41	0	0	-0.375841546608935	-1.23575913433545	4.20908506462994
0.42	0	0	-0.393526927355725	-1.23059799449775	4.38339057726863
0.43	0	0	-0.411131635206023	-1.22534591279031	4.56346805491867
0.44	0	0	-0.428653140737363	-1.219998756554	4.74959406002552
0.45	0	0	-0.44608876044263	-1.2145521456132	4.94206200376103
0.46	0	0	-0.463435645014467	-1.20900143344414	5.1411833434032
0.47	0	0	-0.480690766543553	-1.20334168659731	5.34728887069126
0.48	0	0	-0.497850904511418	-1.19756766218238	5.56073009744518
0.49	0	0	-0.514912630443282	-1.19167378319917	5.78188074488009
0.5	0	0	-0.531872291068921	-1.18565411147061	6.01113834309176
0.51	0	0	-0.548725989819587	-1.17950231790098	6.24892594710057
0.52	0	0	-0.565469566465922	-1.17321164974615	6.49569397557357
0.53	0	0	-0.582098574675272	-1.16677489453951	6.75192217783616
0.54	0	0	-0.598608257236078	-1.16018434026798	7.01812173396324
0.55	0	0	-0.61499351866142	-1.15343173133543	7.29483749150833
0.56	0	0	-0.631248894842483	-1.14650821978424	7.58265034067132
0.57	0	0	-0.647368519374548	-1.13940431116828	7.88217972727204
0.58	0	0	-0.663346086121928	-1.13210980438066	8.19408629960551
0.59	0	0	-0.679174807522482	-1.12461372463326	8.51907468087853
0.6	0	0	-0.694847368055072	-1.11690424866143	8.85789635318847
0.61	0	0	-0.710355872202415	-1.10896862108074	9.2113526315649
0.62	0	0	-0.725691786134329	-1.10079306065007	9.58029769704343
0.63	0	0	-0.740845872209168	-1.09236265499095	9.96564164558791
0.64	0	0	-0.755808115239936	-1.08366124206963	10.3683534943417
0.65	0	0	-0.770567639291228	-1.0746712764588	10.7894640674939
0.66	0	0	-0.785112613557213	-1.06537367804842	11.2300686602185
0.67	0	0	-0.799430145611543	-1.05574766045874	11.6913293498218
0.68	0	0	-0.813506160007337	-1.04577053590535	12.1744767874889
0.69	0	0	-0.827325259826755	-1.03541749265808	12.6808112609189
0.7	0	0	-0.840870568319399	-1.02466134049521	13.2117027667981
0.71	0	0	-0.854123547206732	-1.01347221865152	13.7685897718347
0.72	0	0	-0.867063787540332	-1.00181725965014	14.3529762717005
0.73	0	0	-0.879668768152189	-0.989660201042981	14.9664266791707
0.74	0	0	-0.891913575682918	-0.976960935392695	15.6105579876348
0.75	0	0	-0.903770578863516	-0.963674986723314	16.2870285672863
0.76	0	0	-0.915209048085915	-0.949752899029821	16.9975228644588
0.77	0	0	-0.926194709231999	-0.935139519116916	17.7437311988605
0.78	0	0	-0.93668921811386	-0.919773151830869	18.5273238022655
0.79	0	0	-0.946649538541431	-0.903584560385091	19.3499182342164
0.8	0	0	-0.956027202750168	-0.886495777595097	20.2130393700496
0.81	0	0	-0.964767427383282	-0.868418684936475	21.1180713145437
0.82	0	0	-0.972808051007561	-0.849253304741734	22.0662008857614
0.83	0	0	-0.980078249665471	-0.82888573561983	23.0583527744814
0.84	0	0	-0.986496974413057	-0.807185641004638	24.0951171462662
0.85	0	0	-0.991971038011918	-0.784003173765017	25.176671332149
0.86	0	0	-0.996392755290227	-0.759165183396901	26.3026983385918
0.87	0.172579124597679	0.107358731309337	-0.999637010787055	-0.73247050264908	-152.527693857457
0.88	0.302245959391407	0.187737389870529	-1.00155758466929	-0.703684041920278	-151.316046990183
0.89	0.400163949505912	0.247907124764111	-1.00198250840086	-0.67252932411142	-150.06461479478
0.9	0.487268048538905	0.300707496146508	-1.00070813747634	-0.638678957328612	-148.776405788359
0.91	0.569992489240782	0.349924972625581	-0.997491507804946	-0.601742348781154	-147.455199328636
0.92	0.651605550873594	0.397336300938572	-0.992040366508025	-0.56124968060693	-146.105528544107
0.93	0.734283945847166	0.443987532948644	-0.984000007542408	-0.516630749877967	-144.732625594785
0.94	0.81979113493222	0.490601210434213	-0.972935649982198	-0.467186644019138	-143.342327628165
0.95	0.909784953323419	0.537747904799475	-0.958308492901531	-0.412051252199394	-141.940945493518
0.96	1.00600494267052	0.585935308829938	-0.939442631182526	-0.350138086869194	-140.53510128897
0.97	1.11042645564178	0.635665108056291	-0.915478486364743	-0.280065430011013	-139.131544497292
0.98	1.22542505479363	0.687478477427941	-0.885305872699386	-0.200048745675425	-137.73695914914
0.99	1.35398585142935	0.742001568739063	-0.847465491795713	-0.107742345655581	-136.357775611616
1	1.5	0.8	-0.8	-8.02136135291676e-17	-135

